Mapping Exoplanets

The varied surfaces and atmospheres of planets make them interesting places to live, explore, and study from afar. Unfortunately, the great distance to exoplanets makes it impossible to resolve their disk with current or near-term technology. It is still possible, however, to deduce spatial inhomogeneities in exoplanets provided that different regions are visible at different times -- this can be due to rotation, orbital motion, and occultations by a star, planet, or moon. Astronomers have so far constructed maps of thermal emission and albedo for short period giant exoplanets. These maps constrain atmospheric dynamics and cloud patterns in exotic atmospheres. In the future, exo-cartography could yield surface maps of terrestrial planets, hinting at the geophysical and geochemical processes that shape them.

==> README.txt <==
This directory contains the latex-template for chapters of the Handbook of Exoplanets

Files are:
- HBexoTemplate.tex : the template file. If latex is used from command line, compile with sequence latex, bibtex, latex, latex.
- HBexoTemplatePdf.pdf : a compiled version of HBexoTemplate.tex
- svmult.cls  : the latex class file
- spbasicHBexo.bst : bibliography style file used by the template. Only needed if bibtex is used.
- HBexoTemplateBib.bib : example bibtex entries used by template 
- template_fig1.pdf : example figure


